Cepheid Metallicity in the Leavitt Law (C- MetaLL) survey: II.High-resolution spectroscopy of the most metal poor Galactic Cepheids

Classical Cepheids (DCEPs) are the first fundamental step in the calibration of the cosmological distance ladder. Furthermore, they represent powerful tracers in the context of Galactic studies. We have collected high-resolution spectroscopy with UVES@VLT for a sample of 65 DCEPs. The majority of them are the faintest DCEPs ever observed in the Milky Way. For each target, we derived accurate atmospheric parameters, radial velocities, and abundances for 24 different species. The resulting iron abundances range between +0.3 and $-$1.1 dex with the bulk of stars at [Fe/H]$\sim-0.5$ dex. Our sample includes the most metal-poor DCEPs observed so far with high-resolution spectroscopy. We complement our sample with literature data obtaining a complete sample of 637 DCEPs and use Gaia Early Data Release 3 (EDR3) photometry to determine the distance of the DCEPs from the Period-Wesenheit-Metallicity relation. Our more external data trace the Outer arm (at Galactocentric radius ($R_{GC})\sim$16--18 kpc) which appears significantly warped. We investigate the metallicity gradient of the Galactic disc using this large sample, finding a slope of $-0.060 \pm 0.002$ dex kpc$^{-1}$, in very good agreement with previous results based both on DCEPs and open clusters. We also report a possible break in the gradient at $R_{GC}$=9.25 kpc with slopes of $-0.063 \pm 0.007$ and $-0.079 \pm 0.003$ dex kpc$^{-1}$ for the inner and outer sample, respectively. The two slopes differ by more than 1 $\sigma$. A more homogeneous and extended DCEPs sample is needed to further test the plausibility of such a break.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
